Null infinity as a Killing horizon

Symmetries are ubiquitous in modern physics. They not only allow for a more simplified description of physical systems but also, from a more fundamental perspective, can be seen as determining a theory itself. In the present paper, we propose a new definition of asymptotic symmetries that unifies and generalizes the usual notions of symmetry considered in asymptotically flat spacetimes and expanding universes with cosmological horizons. This is done by considering BMS-like symmetries for "asymptotic (conformal) Killing horizons", or A(C)KHs, here defined as null hypersurfaces that are tangent to a vector field satisfying the (conformal) Killing equation in a limiting sense. The construction is theory-agnostic and extremely general, for it makes no use of the Einstein equations and can be applied to a wide range of scenarios with different dimensions or hypersurface cross sections. While we reproduce the results by Dappiaggi, Moretti, and Pinamonti in the case of asymptotic Killing horizons, the conformal generalization does not yield only the BMS group, but a larger group. The enlargement is due to the presence of "superdilations". We speculate on many implications and possible continuations of this work, including the exploration of gravitational memory effects beyond general relativity, understanding antipodal matching conditions at spatial infinity in terms of bifurcate horizons, and the absence of superrotations in de Sitter spacetime and Killing horizons.

==> lightcone.csv <==
x,y,z
-4.e0,0.e0,-4.e0
-3.93923e0,-694.593e-3,-4.e0
-3.75877e0,-1.36808e0,-4.e0
-3.4641e0,-2.e0,-4.e0
-3.06418e0,-2.57115e0,-4.e0
-2.57115e0,-3.06418e0,-4.e0
-2.e0,-3.4641e0,-4.e0
-1.36808e0,-3.75877e0,-4.e0
-694.593e-3,-3.93923e0,-4.e0
0.e0,-4.e0,-4.e0
694.593e-3,-3.93923e0,-4.e0
1.36808e0,-3.75877e0,-4.e0
2.e0,-3.4641e0,-4.e0
2.57115e0,-3.06418e0,-4.e0
3.06418e0,-2.57115e0,-4.e0
3.4641e0,-2.e0,-4.e0
3.75877e0,-1.36808e0,-4.e0
3.93923e0,-694.593e-3,-4.e0
4.e0,0.e0,-4.e0
3.93923e0,694.593e-3,-4.e0
3.75877e0,1.36808e0,-4.e0
3.4641e0,2.e0,-4.e0
3.06418e0,2.57115e0,-4.e0
2.57115e0,3.06418e0,-4.e0
2.e0,3.4641e0,-4.e0
1.36808e0,3.75877e0,-4.e0
694.593e-3,3.93923e0,-4.e0
0.e0,4.e0,-4.e0
-694.593e-3,3.93923e0,-4.e0
-1.36808e0,3.75877e0,-4.e0
-2.e0,3.4641e0,-4.e0
-2.57115e0,3.06418e0,-4.e0
-3.06418e0,2.57115e0,-4.e0
-3.4641e0,2.e0,-4.e0
-3.75877e0,1.36808e0,-4.e0
-3.93923e0,694.593e-3,-4.e0
-4.e0,0.e0,-4.e0
-3.8e0,0.e0,-3.8e0
-3.74227e0,-659.863e-3,-3.8e0
-3.57083e0,-1.29968e0,-3.8e0
-3.2909e0,-1.9e0,-3.8e0
-2.91097e0,-2.44259e0,-3.8e0
-2.44259e0,-2.91097e0,-3.8e0
-1.9e0,-3.2909e0,-3.8e0
-1.29968e0,-3.57083e0,-3.8e0
-659.863e-3,-3.74227e0,-3.8e0
0.e0,-3.8e0,-3.8e0
659.863e-3,-3.74227e0,-3.8e0
1.29968e0,-3.57083e0,-3.8e0
1.9e0,-3.2909e0,-3.8e0
2.44259e0,-2.91097e0,-3.8e0
2.91097e0,-2.44259e0,-3.8e0
3.2909e0,-1.9e0,-3.8e0
3.57083e0,-1.29968e0,-3.8e0
3.74227e0,-659.863e-3,-3.8e0
3.8e0,0.e0,-3.8e0
3.74227e0,659.863e-3,-3.8e0
3.57083e0,1.29968e0,-3.8e0
3.2909e0,1.9e0,-3.8e0
2.91097e0,2.44259e0,-3.8e0
2.44259e0,2.91097e0,-3.8e0
1.9e0,3.2909e0,-3.8e0
1.29968e0,3.57083e0,-3.8e0
659.863e-3,3.74227e0,-3.8e0
0.e0,3.8e0,-3.8e0
-659.863e-3,3.74227e0,-3.8e0
-1.29968e0,3.57083e0,-3.8e0
-1.9e0,3.2909e0,-3.8e0
-2.44259e0,2.91097e0,-3.8e0
-2.91097e0,2.44259e0,-3.8e0
-3.2909e0,1.9e0,-3.8e0
-3.57083e0,1.29968e0,-3.8e0
-3.74227e0,659.863e-3,-3.8e0
-3.8e0,0.e0,-3.8e0
-3.6e0,0.e0,-3.6e0
-3.54531e0,-625.133e-3,-3.6e0
-3.38289e0,-1.23127e0,-3.6e0
-3.11769e0,-1.8e0,-3.6e0
-2.75776e0,-2.31404e0,-3.6e0
-2.31404e0,-2.75776e0,-3.6e0
-1.8e0,-3.11769e0,-3.6e0
-1.23127e0,-3.38289e0,-3.6e0
-625.133e-3,-3.54531e0,-3.6e0
0.e0,-3.6e0,-3.6e0
625.133e-3,-3.54531e0,-3.6e0
1.23127e0,-3.38289e0,-3.6e0
1.8e0,-3.11769e0,-3.6e0
2.31404e0,-2.75776e0,-3.6e0
2.75776e0,-2.31404e0,-3.6e0
3.11769e0,-1.8e0,-3.6e0
3.38289e0,-1.23127e0,-3.6e0
3.54531e0,-625.133e-3,-3.6e0
3.6e0,0.e0,-3.6e0
3.54531e0,625.133e-3,-3.6e0
3.38289e0,1.23127e0,-3.6e0
3.11769e0,1.8e0,-3.6e0
2.75776e0,2.31404e0,-3.6e0
2.31404e0,2.75776e0,-3.6e0
1.8e0,3.11769e0,-3.6e0
1.23127e0,3.38289e0,-3.6e0
625.133e-3,3.54531e0,-3.6e0
0.e0,3.6e0,-3.6e0
-625.133e-3,3.54531e0,-3.6e0
-1.23127e0,3.38289e0,-3.6e0
-1.8e0,3.11769e0,-3.6e0
-2.31404e0,2.75776e0,-3.6e0
-2.75776e0,2.31404e0,-3.6e0
-3.11769e0,1.8e0,-3.6e0
-3.38289e0,1.23127e0,-3.6e0
-3.54531e0,625.133e-3,-3.6e0
-3.6e0,0.e0,-3.6e0
-3.4e0,0.e0,-3.4e0
-3.34835e0,-590.404e-3,-3.4e0
-3.19495e0,-1.16287e0,-3.4e0
-2.94449e0,-1.7e0,-3.4e0
-2.60455e0,-2.18548e0,-3.4e0
-2.18548e0,-2.60455e0,-3.4e0
-1.7e0,-2.94449e0,-3.4e0
-1.16287e0,-3.19495e0,-3.4e0
-590.404e-3,-3.34835e0,-3.4e0
0.e0,-3.4e0,-3.4e0
590.404e-3,-3.34835e0,-3.4e0
1.16287e0,-3.19495e0,-3.4e0
1.7e0,-2.94449e0,-3.4e0
2.18548e0,-2.60455e0,-3.4e0
2.60455e0,-2.18548e0,-3.4e0
2.94449e0,-1.7e0,-3.4e0
3.19495e0,-1.16287e0,-3.4e0
3.34835e0,-590.404e-3,-3.4e0
3.4e0,0.e0,-3.4e0
3.34835e0,590.404e-3,-3.4e0
3.19495e0,1.16287e0,-3.4e0
2.94449e0,1.7e0,-3.4e0
2.60455e0,2.18548e0,-3.4e0
2.18548e0,2.60455e0,-3.4e0
1.7e0,2.94449e0,-3.4e0
1.16287e0,3.19495e0,-3.4e0
590.404e-3,3.34835e0,-3.4e0
0.e0,3.4e0,-3.4e0
-590.404e-3,3.34835e0,-3.4e0
-1.16287e0,3.19495e0,-3.4e0
-1.7e0,2.94449e0,-3.4e0
-2.18548e0,2.60455e0,-3.4e0
-2.60455e0,2.18548e0,-3.4e0
-2.94449e0,1.7e0,-3.4e0
-3.19495e0,1.16287e0,-3.4e0
-3.34835e0,590.404e-3,-3.4e0
-3.4e0,0.e0,-3.4e0
-3.2e0,0.e0,-3.2e0
-3.15138e0,-555.674e-3,-3.2e0
-3.00702e0,-1.09446e0,-3.2e0
-2.77128e0,-1.6e0,-3.2e0
-2.45134e0,-2.05692e0,-3.2e0
-2.05692e0,-2.45134e0,-3.2e0
-1.6e0,-2.77128e0,-3.2e0
-1.09446e0,-3.00702e0,-3.2e0
-555.674e-3,-3.15138e0,-3.2e0
0.e0,-3.2e0,-3.2e0
555.674e-3,-3.15138e0,-3.2e0
1.09446e0,-3.00702e0,-3.2e0
1.6e0,-2.77128e0,-3.2e0
2.05692e0,-2.45134e0,-3.2e0
2.45134e0,-2.05692e0,-3.2e0
2.77128e0,-1.6e0,-3.2e0
3.00702e0,-1.09446e0,-3.2e0
3.15138e0,-555.674e-3,-3.2e0
3.2e0,0.e0,-3.2e0
3.15138e0,555.674e-3,-3.2e0
3.00702e0,1.09446e0,-3.2e0
2.77128e0,1.6e0,-3.2e0
2.45134e0,2.05692e0,-3.2e0
2.05692e0,2.45134e0,-3.2e0
1.6e0,2.77128e0,-3.2e0
1.09446e0,3.00702e0,-3.2e0
555.674e-3,3.15138e0,-3.2e0
0.e0,3.2e0,-3.2e0
-555.674e-3,3.15138e0,-3.2e0
-1.09446e0,3.00702e0,-3.2e0
-1.6e0,2.77128e0,-3.2e0
-2.05692e0,2.45134e0,-3.2e0
-2.45134e0,2.05692e0,-3.2e0
-2.77128e0,1.6e0,-3.2e0
-3.00702e0,1.09446e0,-3.2e0
-3.15138e0,555.674e-3,-3.2e0
-3.2e0,0.e0,-3.2e0
-3.e0,0.e0,-3.e0
-2.95442e0,-520.945e-3,-3.e0
-2.81908e0,-1.02606e0,-3.e0
-2.59808e0,-1.5e0,-3.e0
-2.29813e0,-1.92836e0,-3.e0
-1.92836e0,-2.29813e0,-3.e0
-1.5e0,-2.59808e0,-3.e0
-1.02606e0,-2.81908e0,-3.e0
-520.945e-3,-2.95442e0,-3.e0
0.e0,-3.e0,-3.e0
520.945e-3,-2.95442e0,-3.e0
1.02606e0,-2.81908e0,-3.e0
1.5e0,-2.59808e0,-3.e0
1.92836e0,-2.29813e0,-3.e0
2.29813e0,-1.92836e0,-3.e0
2.59808e0,-1.5e0,-3.e0
2.81908e0,-1.02606e0,-3.e0
2.95442e0,-520.945e-3,-3.e0
3.e0,0.e0,-3.e0
2.95442e0,520.945e-3,-3.e0
2.81908e0,1.02606e0,-3.e0
2.59808e0,1.5e0,-3.e0
2.29813e0,1.92836e0,-3.e0
1.92836e0,2.29813e0,-3.e0
1.5e0,2.59808e0,-3.e0
1.02606e0,2.81908e0,-3.e0
520.945e-3,2.95442e0,-3.e0
0.e0,3.e0,-3.e0
-520.945e-3,2.95442e0,-3.e0
-1.02606e0,2.81908e0,-3.e0
-1.5e0,2.59808e0,-3.e0
-1.92836e0,2.29813e0,-3.e0
-2.29813e0,1.92836e0,-3.e0
-2.59808e0,1.5e0,-3.e0
-2.81908e0,1.02606e0,-3.e0
-2.95442e0,520.945e-3,-3.e0
-3.e0,0.e0,-3.e0
-2.8e0,0.e0,-2.8e0
-2.75746e0,-486.215e-3,-2.8e0
-2.63114e0,-957.656e-3,-2.8e0
-2.42487e0,-1.4e0,-2.8e0
-2.14492e0,-1.79981e0,-2.8e0
-1.79981e0,-2.14492e0,-2.8e0
-1.4e0,-2.42487e0,-2.8e0
-957.656e-3,-2.63114e0,-2.8e0
-486.215e-3,-2.75746e0,-2.8e0
0.e0,-2.8e0,-2.8e0
486.215e-3,-2.75746e0,-2.8e0
957.656e-3,-2.63114e0,-2.8e0
1.4e0,-2.42487e0,-2.8e0
1.79981e0,-2.14492e0,-2.8e0
2.14492e0,-1.79981e0,-2.8e0
2.42487e0,-1.4e0,-2.8e0
2.63114e0,-957.656e-3,-2.8e0
2.75746e0,-486.215e-3,-2.8e0
2.8e0,0.e0,-2.8e0
2.75746e0,486.215e-3,-2.8e0
2.63114e0,957.656e-3,-2.8e0
2.42487e0,1.4e0,-2.8e0
2.14492e0,1.79981e0,-2.8e0
1.79981e0,2.14492e0,-2.8e0
1.4e0,2.42487e0,-2.8e0
957.656e-3,2.63114e0,-2.8e0
486.215e-3,2.75746e0,-2.8e0
0.e0,2.8e0,-2.8e0
-486.215e-3,2.75746e0,-2.8e0
-957.656e-3,2.63114e0,-2.8e0
-1.4e0,2.42487e0,-2.8e0
-1.79981e0,2.14492e0,-2.8e0
-2.14492e0,1.79981e0,-2.8e0
-2.42487e0,1.4e0,-2.8e0
-2.63114e0,957.656e-3,-2.8e0
-2.75746e0,486.215e-3,-2.8e0
-2.8e0,0.e0,-2.8e0
-2.6e0,0.e0,-2.6e0
-2.5605e0,-451.485e-3,-2.6e0
-2.4432e0,-889.252e-3,-2.6e0
-2.25167e0,-1.3e0,-2.6e0
-1.99172e0,-1.67125e0,-2.6e0
-1.67125e0,-1.99172e0,-2.6e0
-1.3e0,-2.25167e0,-2.6e0
-889.252e-3,-2.4432e0,-2.6e0
-451.485e-3,-2.5605e0,-2.6e0
0.e0,-2.6e0,-2.6e0
451.485e-3,-2.5605e0,-2.6e0
889.252e-3,-2.4432e0,-2.6e0
1.3e0,-2.25167e0,-2.6e0
1.67125e0,-1.99172e0,-2.6e0
1.99172e0,-1.67125e0,-2.6e0
2.25167e0,-1.3e0,-2.6e0
2.4432e0,-889.252e-3,-2.6e0
2.5605e0,-451.485e-3,-2.6e0
2.6e0,0.e0,-2.6e0
2.5605e0,451.485e-3,-2.6e0
2.4432e0,889.252e-3,-2.6e0
2.25167e0,1.3e0,-2.6e0
1.99172e0,1.67125e0,-2.6e0
1.67125e0,1.99172e0,-2.6e0
1.3e0,2.25167e0,-2.6e0
889.252e-3,2.4432e0,-2.6e0
451.485e-3,2.5605e0,-2.6e0
0.e0,2.6e0,-2.6e0
-451.485e-3,2.5605e0,-2.6e0
-889.252e-3,2.4432e0,-2.6e0
-1.3e0,2.25167e0,-2.6e0
-1.67125e0,1.99172e0,-2.6e0
-1.99172e0,1.67125e0,-2.6e0
-2.25167e0,1.3e0,-2.6e0
-2.4432e0,889.252e-3,-2.6e0
-2.5605e0,451.485e-3,-2.6e0
-2.6e0,0.e0,-2.6e0
-2.4e0,0.e0,-2.4e0
-2.36354e0,-416.756e-3,-2.4e0
-2.25526e0,-820.848e-3,-2.4e0
-2.07846e0,-1.2e0,-2.4e0
-1.83851e0,-1.54269e0,-2.4e0
-1.54269e0,-1.83851e0,-2.4e0
-1.2e0,-2.07846e0,-2.4e0
-820.848e-3,-2.25526e0,-2.4e0
-416.756e-3,-2.36354e0,-2.4e0
0.e0,-2.4e0,-2.4e0
416.756e-3,-2.36354e0,-2.4e0
820.848e-3,-2.25526e0,-2.4e0
1.2e0,-2.07846e0,-2.4e0
1.54269e0,-1.83851e0,-2.4e0
1.83851e0,-1.54269e0,-2.4e0
2.07846e0,-1.2e0,-2.4e0
2.25526e0,-820.848e-3,-2.4e0
2.36354e0,-416.756e-3,-2.4e0
2.4e0,0.e0,-2.4e0
2.36354e0,416.756e-3,-2.4e0
2.25526e0,820.848e-3,-2.4e0
2.07846e0,1.2e0,-2.4e0
1.83851e0,1.54269e0,-2.4e0
1.54269e0,1.83851e0,-2.4e0
1.2e0,2.07846e0,-2.4e0
820.848e-3,2.25526e0,-2.4e0
416.756e-3,2.36354e0,-2.4e0
0.e0,2.4e0,-2.4e0
-416.756e-3,2.36354e0,-2.4e0
-820.848e-3,2.25526e0,-2.4e0
-1.2e0,2.07846e0,-2.4e0
-1.54269e0,1.83851e0,-2.4e0
-1.83851e0,1.54269e0,-2.4e0
-2.07846e0,1.2e0,-2.4e0
-2.25526e0,820.848e-3,-2.4e0
-2.36354e0,416.756e-3,-2.4e0
-2.4e0,0.e0,-2.4e0
-2.2e0,0.e0,-2.2e0
-2.16658e0,-382.026e-3,-2.2e0
-2.06732e0,-752.444e-3,-2.2e0
-1.90526e0,-1.1e0,-2.2e0
-1.6853e0,-1.41413e0,-2.2e0
-1.41413e0,-1.6853e0,-2.2e0
-1.1e0,-1.90526e0,-2.2e0
-752.444e-3,-2.06732e0,-2.2e0
-382.026e-3,-2.16658e0,-2.2e0
0.e0,-2.2e0,-2.2e0
382.026e-3,-2.16658e0,-2.2e0
752.444e-3,-2.06732e0,-2.2e0
1.1e0,-1.90526e0,-2.2e0
1.41413e0,-1.6853e0,-2.2e0
1.6853e0,-1.41413e0,-2.2e0
1.90526e0,-1.1e0,-2.2e0
2.06732e0,-752.444e-3,-2.2e0
2.16658e0,-382.026e-3,-2.2e0
2.2e0,0.e0,-2.2e0
2.16658e0,382.026e-3,-2.2e0
2.06732e0,752.444e-3,-2.2e0
1.90526e0,1.1e0,-2.2e0
1.6853e0,1.41413e0,-2.2e0
1.41413e0,1.6853e0,-2.2e0
1.1e0,1.90526e0,-2.2e0
752.444e-3,2.06732e0,-2.2e0
382.026e-3,2.16658e0,-2.2e0
0.e0,2.2e0,-2.2e0
-382.026e-3,2.16658e0,-2.2e0
-752.444e-3,2.06732e0,-2.2e0
-1.1e0,1.90526e0,-2.2e0
-1.41413e0,1.6853e0,-2.2e0
-1.6853e0,1.41413e0,-2.2e0
-1.90526e0,1.1e0,-2.2e0
-2.06732e0,752.444e-3,-2.2e0
-2.16658e0,382.026e-3,-2.2e0
-2.2e0,0.e0,-2.2e0
-2.e0,0.e0,-2.e0
-1.96962e0,-347.296e-3,-2.e0
-1.87939e0,-684.04e-3,-2.e0
-1.73205e0,-1.e0,-2.e0
-1.53209e0,-1.28558e0,-2.e0
-1.28558e0,-1.53209e0,-2.e0
-1.e0,-1.73205e0,-2.e0
-684.04e-3,-1.87939e0,-2.e0
-347.296e-3,-1.96962e0,-2.e0
0.e0,-2.e0,-2.e0
347.296e-3,-1.96962e0,-2.e0
684.04e-3,-1.87939e0,-2.e0
1.e0,-1.73205e0,-2.e0
1.28558e0,-1.53209e0,-2.e0
1.53209e0,-1.28558e0,-2.e0
1.73205e0,-1.e0,-2.e0
1.87939e0,-684.04e-3,-2.e0
1.96962e0,-347.296e-3,-2.e0
2.e0,0.e0,-2.e0
1.96962e0,347.296e-3,-2.e0
1.87939e0,684.04e-3,-2.e0
1.73205e0,1.e0,-2.e0
1.53209e0,1.28558e0,-2.e0
1.28558e0,1.53209e0,-2.e0
1.e0,1.73205e0,-2.e0
684.04e-3,1.87939e0,-2.e0
347.296e-3,1.96962e0,-2.e0
0.e0,2.e0,-2.e0
-347.296e-3,1.96962e0,-2.e0
-684.04e-3,1.87939e0,-2.e0
-1.e0,1.73205e0,-2.e0
-1.28558e0,1.53209e0,-2.e0
-1.53209e0,1.28558e0,-2.e0
-1.73205e0,1.e0,-2.e0
-1.87939e0,684.04e-3,-2.e0
-1.96962e0,347.296e-3,-2.e0
-2.e0,0.e0,-2.e0
-1.8e0,0.e0,-1.8e0
-1.77265e0,-312.567e-3,-1.8e0
-1.69145e0,-615.636e-3,-1.8e0
-1.55885e0,-900.e-3,-1.8e0
-1.37888e0,-1.15702e0,-1.8e0
-1.15702e0,-1.37888e0,-1.8e0
-900.e-3,-1.55885e0,-1.8e0
-615.636e-3,-1.69145e0,-1.8e0
-312.567e-3,-1.77265e0,-1.8e0
0.e0,-1.8e0,-1.8e0
312.567e-3,-1.77265e0,-1.8e0
615.636e-3,-1.69145e0,-1.8e0
900.e-3,-1.55885e0,-1.8e0
1.15702e0,-1.37888e0,-1.8e0
1.37888e0,-1.15702e0,-1.8e0
1.55885e0,-900.e-3,-1.8e0
1.69145e0,-615.636e-3,-1.8e0
1.77265e0,-312.567e-3,-1.8e0
1.8e0,0.e0,-1.8e0
1.77265e0,312.567e-3,-1.8e0
1.69145e0,615.636e-3,-1.8e0
1.55885e0,900.e-3,-1.8e0
1.37888e0,1.15702e0,-1.8e0
1.15702e0,1.37888e0,-1.8e0
900.e-3,1.55885e0,-1.8e0
615.636e-3,1.69145e0,-1.8e0
312.567e-3,1.77265e0,-1.8e0
0.e0,1.8e0,-1.8e0
-312.567e-3,1.77265e0,-1.8e0
-615.636e-3,1.69145e0,-1.8e0
-900.e-3,1.55885e0,-1.8e0
-1.15702e0,1.37888e0,-1.8e0
-1.37888e0,1.15702e0,-1.8e0
-1.55885e0,900.e-3,-1.8e0
-1.69145e0,615.636e-3,-1.8e0
-1.77265e0,312.567e-3,-1.8e0
-1.8e0,0.e0,-1.8e0
-1.6e0,0.e0,-1.6e0
-1.57569e0,-277.837e-3,-1.6e0
-1.50351e0,-547.232e-3,-1.6e0
-1.38564e0,-800.e-3,-1.6e0
-1.22567e0,-1.02846e0,-1.6e0
-1.02846e0,-1.22567e0,-1.6e0
-800.e-3,-1.38564e0,-1.6e0
-547.232e-3,-1.50351e0,-1.6e0
-277.837e-3,-1.57569e0,-1.6e0
0.e0,-1.6e0,-1.6e0
277.837e-3,-1.57569e0,-1.6e0
547.232e-3,-1.50351e0,-1.6e0
800.e-3,-1.38564e0,-1.6e0
1.02846e0,-1.22567e0,-1.6e0
1.22567e0,-1.02846e0,-1.6e0
1.38564e0,-800.e-3,-1.6e0
1.50351e0,-547.232e-3,-1.6e0
1.57569e0,-277.837e-3,-1.6e0
1.6e0,0.e0,-1.6e0
1.57569e0,277.837e-3,-1.6e0
1.50351e0,547.232e-3,-1.6e0
1.38564e0,800.e-3,-1.6e0
1.22567e0,1.02846e0,-1.6e0
1.02846e0,1.22567e0,-1.6e0
800.e-3,1.38564e0,-1.6e0
547.232e-3,1.50351e0,-1.6e0
277.837e-3,1.57569e0,-1.6e0
0.e0,1.6e0,-1.6e0
-277.837e-3,1.57569e0,-1.6e0
-547.232e-3,1.50351e0,-1.6e0
-800.e-3,1.38564e0,-1.6e0
-1.02846e0,1.22567e0,-1.6e0
-1.22567e0,1.02846e0,-1.6e0
-1.38564e0,800.e-3,-1.6e0
-1.50351e0,547.232e-3,-1.6e0
-1.57569e0,277.837e-3,-1.6e0
-1.6e0,0.e0,-1.6e0
-1.4e0,0.e0,-1.4e0
-1.37873e0,-243.107e-3,-1.4e0
-1.31557e0,-478.828e-3,-1.4e0
-1.21244e0,-700.e-3,-1.4e0
-1.07246e0,-899.903e-3,-1.4e0
-899.903e-3,-1.07246e0,-1.4e0
-700.e-3,-1.21244e0,-1.4e0
-478.828e-3,-1.31557e0,-1.4e0
-243.107e-3,-1.37873e0,-1.4e0
0.e0,-1.4e0,-1.4e0
243.107e-3,-1.37873e0,-1.4e0
478.828e-3,-1.31557e0,-1.4e0
700.e-3,-1.21244e0,-1.4e0
899.903e-3,-1.07246e0,-1.4e0
1.07246e0,-899.903e-3,-1.4e0
1.21244e0,-700.e-3,-1.4e0
1.31557e0,-478.828e-3,-1.4e0
1.37873e0,-243.107e-3,-1.4e0
1.4e0,0.e0,-1.4e0
1.37873e0,243.107e-3,-1.4e0
1.31557e0,478.828e-3,-1.4e0
1.21244e0,700.e-3,-1.4e0
1.07246e0,899.903e-3,-1.4e0
899.903e-3,1.07246e0,-1.4e0
700.e-3,1.21244e0,-1.4e0
478.828e-3,1.31557e0,-1.4e0
243.107e-3,1.37873e0,-1.4e0
0.e0,1.4e0,-1.4e0
-243.107e-3,1.37873e0,-1.4e0
-478.828e-3,1.31557e0,-1.4e0
-700.e-3,1.21244e0,-1.4e0
-899.903e-3,1.07246e0,-1.4e0
-1.07246e0,899.903e-3,-1.4e0
-1.21244e0,700.e-3,-1.4e0
-1.31557e0,478.828e-3,-1.4e0
-1.37873e0,243.107e-3,-1.4e0
-1.4e0,0.e0,-1.4e0
-1.2e0,0.e0,-1.2e0
-1.18177e0,-208.378e-3,-1.2e0
-1.12763e0,-410.424e-3,-1.2e0
-1.03923e0,-600.e-3,-1.2e0
-919.253e-3,-771.345e-3,-1.2e0
-771.345e-3,-919.253e-3,-1.2e0
-600.e-3,-1.03923e0,-1.2e0
-410.424e-3,-1.12763e0,-1.2e0
-208.378e-3,-1.18177e0,-1.2e0
0.e0,-1.2e0,-1.2e0
208.378e-3,-1.18177e0,-1.2e0
410.424e-3,-1.12763e0,-1.2e0
600.e-3,-1.03923e0,-1.2e0
771.345e-3,-919.253e-3,-1.2e0
919.253e-3,-771.345e-3,-1.2e0
1.03923e0,-600.e-3,-1.2e0
1.12763e0,-410.424e-3,-1.2e0
1.18177e0,-208.378e-3,-1.2e0
1.2e0,0.e0,-1.2e0
1.18177e0,208.378e-3,-1.2e0
1.12763e0,410.424e-3,-1.2e0
1.03923e0,600.e-3,-1.2e0
919.253e-3,771.345e-3,-1.2e0
771.345e-3,919.253e-3,-1.2e0
600.e-3,1.03923e0,-1.2e0
410.424e-3,1.12763e0,-1.2e0
208.378e-3,1.18177e0,-1.2e0
0.e0,1.2e0,-1.2e0
-208.378e-3,1.18177e0,-1.2e0
-410.424e-3,1.12763e0,-1.2e0
-600.e-3,1.03923e0,-1.2e0
-771.345e-3,919.253e-3,-1.2e0
-919.253e-3,771.345e-3,-1.2e0
-1.03923e0,600.e-3,-1.2e0
-1.12763e0,410.424e-3,-1.2e0
-1.18177e0,208.378e-3,-1.2e0
-1.2e0,0.e0,-1.2e0
-1.e0,0.e0,-1.e0
-984.808e-3,-173.648e-3,-1.e0
-939.693e-3,-342.02e-3,-1.e0
-866.025e-3,-500.e-3,-1.e0
-766.044e-3,-642.788e-3,-1.e0
-642.788e-3,-766.044e-3,-1.e0
-500.e-3,-866.025e-3,-1.e0
-342.02e-3,-939.693e-3,-1.e0
-173.648e-3,-984.808e-3,-1.e0
0.e0,-1.e0,-1.e0
173.648e-3,-984.808e-3,-1.e0
342.02e-3,-939.693e-3,-1.e0
500.e-3,-866.025e-3,-1.e0
642.788e-3,-766.044e-3,-1.e0
766.044e-3,-642.788e-3,-1.e0
866.025e-3,-500.e-3,-1.e0
939.693e-3,-342.02e-3,-1.e0
984.808e-3,-173.648e-3,-1.e0
1.e0,0.e0,-1.e0
984.808e-3,173.648e-3,-1.e0
939.693e-3,342.02e-3,-1.e0
866.025e-3,500.e-3,-1.e0
766.044e-3,642.788e-3,-1.e0
642.788e-3,766.044e-3,-1.e0
500.e-3,866.025e-3,-1.e0
342.02e-3,939.693e-3,-1.e0
173.648e-3,984.808e-3,-1.e0
0.e0,1.e0,-1.e0
-173.648e-3,984.808e-3,-1.e0
-342.02e-3,939.693e-3,-1.e0
-500.e-3,866.025e-3,-1.e0
-642.788e-3,766.044e-3,-1.e0
-766.044e-3,642.788e-3,-1.e0
-866.025e-3,500.e-3,-1.e0
-939.693e-3,342.02e-3,-1.e0
-984.808e-3,173.648e-3,-1.e0
-1.e0,0.e0,-1.e0
-800.e-3,0.e0,-800.e-3
-787.846e-3,-138.919e-3,-800.e-3
-751.754e-3,-273.616e-3,-800.e-3
-692.82e-3,-400.e-3,-800.e-3
-612.836e-3,-514.23e-3,-800.e-3
-514.23e-3,-612.836e-3,-800.e-3
-400.e-3,-692.82e-3,-800.e-3
-273.616e-3,-751.754e-3,-800.e-3
-138.919e-3,-787.846e-3,-800.e-3
0.e0,-800.e-3,-800.e-3
138.919e-3,-787.846e-3,-800.e-3
273.616e-3,-751.754e-3,-800.e-3
400.e-3,-692.82e-3,-800.e-3
514.23e-3,-612.836e-3,-800.e-3
612.836e-3,-514.23e-3,-800.e-3
692.82e-3,-400.e-3,-800.e-3
751.754e-3,-273.616e-3,-800.e-3
787.846e-3,-138.919e-3,-800.e-3
800.e-3,0.e0,-800.e-3
787.846e-3,138.919e-3,-800.e-3
751.754e-3,273.616e-3,-800.e-3
692.82e-3,400.e-3,-800.e-3
612.836e-3,514.23e-3,-800.e-3
514.23e-3,612.836e-3,-800.e-3
400.e-3,692.82e-3,-800.e-3
273.616e-3,751.754e-3,-800.e-3
138.919e-3,787.846e-3,-800.e-3
0.e0,800.e-3,-800.e-3
-138.919e-3,787.846e-3,-800.e-3
-273.616e-3,751.754e-3,-800.e-3
-400.e-3,692.82e-3,-800.e-3
-514.23e-3,612.836e-3,-800.e-3
-612.836e-3,514.23e-3,-800.e-3
-692.82e-3,400.e-3,-800.e-3
-751.754e-3,273.616e-3,-800.e-3
-787.846e-3,138.919e-3,-800.e-3
-800.e-3,0.e0,-800.e-3
-600.e-3,0.e0,-600.e-3
-590.885e-3,-104.189e-3,-600.e-3
-563.816e-3,-205.212e-3,-600.e-3
-519.615e-3,-300.e-3,-600.e-3
-459.627e-3,-385.673e-3,-600.e-3
-385.673e-3,-459.627e-3,-600.e-3
-300.e-3,-519.615e-3,-600.e-3
-205.212e-3,-563.816e-3,-600.e-3
-104.189e-3,-590.885e-3,-600.e-3
0.e0,-600.e-3,-600.e-3
104.189e-3,-590.885e-3,-600.e-3
205.212e-3,-563.816e-3,-600.e-3
300.e-3,-519.615e-3,-600.e-3
385.673e-3,-459.627e-3,-600.e-3
459.627e-3,-385.673e-3,-600.e-3
519.615e-3,-300.e-3,-600.e-3
563.816e-3,-205.212e-3,-600.e-3
590.885e-3,-104.189e-3,-600.e-3
600.e-3,0.e0,-600.e-3
590.885e-3,104.189e-3,-600.e-3
563.816e-3,205.212e-3,-600.e-3
519.615e-3,300.e-3,-600.e-3
459.627e-3,385.673e-3,-600.e-3
385.673e-3,459.627e-3,-600.e-3
300.e-3,519.615e-3,-600.e-3
205.212e-3,563.816e-3,-600.e-3
104.189e-3,590.885e-3,-600.e-3
0.e0,600.e-3,-600.e-3
-104.189e-3,590.885e-3,-600.e-3
-205.212e-3,563.816e-3,-600.e-3
-300.e-3,519.615e-3,-600.e-3
-385.673e-3,459.627e-3,-600.e-3
-459.627e-3,385.673e-3,-600.e-3
-519.615e-3,300.e-3,-600.e-3
-563.816e-3,205.212e-3,-600.e-3
-590.885e-3,104.189e-3,-600.e-3
-600.e-3,0.e0,-600.e-3
-400.e-3,0.e0,-400.e-3
-393.923e-3,-69.4593e-3,-400.e-3
-375.877e-3,-136.808e-3,-400.e-3
-346.41e-3,-200.e-3,-400.e-3
-306.418e-3,-257.115e-3,-400.e-3
-257.115e-3,-306.418e-3,-400.e-3
-200.e-3,-346.41e-3,-400.e-3
-136.808e-3,-375.877e-3,-400.e-3
-69.4593e-3,-393.923e-3,-400.e-3
0.e0,-400.e-3,-400.e-3
69.4593e-3,-393.923e-3,-400.e-3
136.808e-3,-375.877e-3,-400.e-3
200.e-3,-346.41e-3,-400.e-3
257.115e-3,-306.418e-3,-400.e-3
306.418e-3,-257.115e-3,-400.e-3
346.41e-3,-200.e-3,-400.e-3
375.877e-3,-136.808e-3,-400.e-3
393.923e-3,-69.4593e-3,-400.e-3
400.e-3,0.e0,-400.e-3
393.923e-3,69.4593e-3,-400.e-3
375.877e-3,136.808e-3,-400.e-3
346.41e-3,200.e-3,-400.e-3
306.418e-3,257.115e-3,-400.e-3
257.115e-3,306.418e-3,-400.e-3
200.e-3,346.41e-3,-400.e-3
136.808e-3,375.877e-3,-400.e-3
69.4593e-3,393.923e-3,-400.e-3
0.e0,400.e-3,-400.e-3
-69.4593e-3,393.923e-3,-400.e-3
-136.808e-3,375.877e-3,-400.e-3
-200.e-3,346.41e-3,-400.e-3
-257.115e-3,306.418e-3,-400.e-3
-306.418e-3,257.115e-3,-400.e-3
-346.41e-3,200.e-3,-400.e-3
-375.877e-3,136.808e-3,-400.e-3
-393.923e-3,69.4593e-3,-400.e-3
-400.e-3,0.e0,-400.e-3
-200.e-3,0.e0,-200.e-3
-196.962e-3,-34.7296e-3,-200.e-3
-187.939e-3,-68.404e-3,-200.e-3
-173.205e-3,-100.e-3,-200.e-3
-153.209e-3,-128.558e-3,-200.e-3
-128.558e-3,-153.209e-3,-200.e-3
-100.e-3,-173.205e-3,-200.e-3
-68.404e-3,-187.939e-3,-200.e-3
-34.7296e-3,-196.962e-3,-200.e-3
0.e0,-200.e-3,-200.e-3
34.7296e-3,-196.962e-3,-200.e-3
68.404e-3,-187.939e-3,-200.e-3
100.e-3,-173.205e-3,-200.e-3
128.558e-3,-153.209e-3,-200.e-3
153.209e-3,-128.558e-3,-200.e-3
173.205e-3,-100.e-3,-200.e-3
187.939e-3,-68.404e-3,-200.e-3
196.962e-3,-34.7296e-3,-200.e-3
200.e-3,0.e0,-200.e-3
196.962e-3,34.7296e-3,-200.e-3
187.939e-3,68.404e-3,-200.e-3
173.205e-3,100.e-3,-200.e-3
153.209e-3,128.558e-3,-200.e-3
128.558e-3,153.209e-3,-200.e-3
100.e-3,173.205e-3,-200.e-3
68.404e-3,187.939e-3,-200.e-3
34.7296e-3,196.962e-3,-200.e-3
0.e0,200.e-3,-200.e-3
-34.7296e-3,196.962e-3,-200.e-3
-68.404e-3,187.939e-3,-200.e-3
-100.e-3,173.205e-3,-200.e-3
-128.558e-3,153.209e-3,-200.e-3
-153.209e-3,128.558e-3,-200.e-3
-173.205e-3,100.e-3,-200.e-3
-187.939e-3,68.404e-3,-200.e-3
-196.962e-3,34.7296e-3,-200.e-3
-200.e-3,0.e0,-200.e-3
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
0.e0,0.e0,0.e0
200.e-3,0.e0,200.e-3
196.962e-3,34.7296e-3,200.e-3
187.939e-3,68.404e-3,200.e-3
173.205e-3,100.e-3,200.e-3
153.209e-3,128.558e-3,200.e-3
128.558e-3,153.209e-3,200.e-3
100.e-3,173.205e-3,200.e-3
68.404e-3,187.939e-3,200.e-3
34.7296e-3,196.962e-3,200.e-3
0.e0,200.e-3,200.e-3
-34.7296e-3,196.962e-3,200.e-3
-68.404e-3,187.939e-3,200.e-3
-100.e-3,173.205e-3,200.e-3
-128.558e-3,153.209e-3,200.e-3
-153.209e-3,128.558e-3,200.e-3
-173.205e-3,100.e-3,200.e-3
-187.939e-3,68.404e-3,200.e-3
-196.962e-3,34.7296e-3,200.e-3
-200.e-3,0.e0,200.e-3
-196.962e-3,-34.7296e-3,200.e-3
-187.939e-3,-68.404e-3,200.e-3
-173.205e-3,-100.e-3,200.e-3
-153.209e-3,-128.558e-3,200.e-3
-128.558e-3,-153.209e-3,200.e-3
-100.e-3,-173.205e-3,200.e-3
-68.404e-3,-187.939e-3,200.e-3
-34.7296e-3,-196.962e-3,200.e-3
0.e0,-200.e-3,200.e-3
34.7296e-3,-196.962e-3,200.e-3
68.404e-3,-187.939e-3,200.e-3
100.e-3,-173.205e-3,200.e-3
128.558e-3,-153.209e-3,200.e-3
153.209e-3,-128.558e-3,200.e-3
173.205e-3,-100.e-3,200.e-3
187.939e-3,-68.404e-3,200.e-3
196.962e-3,-34.7296e-3,200.e-3
200.e-3,0.e0,200.e-3
400.e-3,0.e0,400.e-3
393.923e-3,69.4593e-3,400.e-3
375.877e-3,136.808e-3,400.e-3
346.41e-3,200.e-3,400.e-3
306.418e-3,257.115e-3,400.e-3
257.115e-3,306.418e-3,400.e-3
200.e-3,346.41e-3,400.e-3
136.808e-3,375.877e-3,400.e-3
69.4593e-3,393.923e-3,400.e-3
0.e0,400.e-3,400.e-3
-69.4593e-3,393.923e-3,400.e-3
-136.808e-3,375.877e-3,400.e-3
-200.e-3,346.41e-3,400.e-3
-257.115e-3,306.418e-3,400.e-3
-306.418e-3,257.115e-3,400.e-3
-346.41e-3,200.e-3,400.e-3
-375.877e-3,136.808e-3,400.e-3
-393.923e-3,69.4593e-3,400.e-3
-400.e-3,0.e0,400.e-3
-393.923e-3,-69.4593e-3,400.e-3
-375.877e-3,-136.808e-3,400.e-3
-346.41e-3,-200.e-3,400.e-3
-306.418e-3,-257.115e-3,400.e-3
-257.115e-3,-306.418e-3,400.e-3
-200.e-3,-346.41e-3,400.e-3
-136.808e-3,-375.877e-3,400.e-3
-69.4593e-3,-393.923e-3,400.e-3
0.e0,-400.e-3,400.e-3
69.4593e-3,-393.923e-3,400.e-3
136.808e-3,-375.877e-3,400.e-3
200.e-3,-346.41e-3,400.e-3
257.115e-3,-306.418e-3,400.e-3
306.418e-3,-257.115e-3,400.e-3
346.41e-3,-200.e-3,400.e-3
375.877e-3,-136.808e-3,400.e-3
393.923e-3,-69.4593e-3,400.e-3
400.e-3,0.e0,400.e-3
600.e-3,0.e0,600.e-3
590.885e-3,104.189e-3,600.e-3
563.816e-3,205.212e-3,600.e-3
519.615e-3,300.e-3,600.e-3
459.627e-3,385.673e-3,600.e-3
385.673e-3,459.627e-3,600.e-3
300.e-3,519.615e-3,600.e-3
205.212e-3,563.816e-3,600.e-3
104.189e-3,590.885e-3,600.e-3
0.e0,600.e-3,600.e-3
-104.189e-3,590.885e-3,600.e-3
-205.212e-3,563.816e-3,600.e-3
-300.e-3,519.615e-3,600.e-3
-385.673e-3,459.627e-3,600.e-3
-459.627e-3,385.673e-3,600.e-3
-519.615e-3,300.e-3,600.e-3
-563.816e-3,205.212e-3,600.e-3
-590.885e-3,104.189e-3,600.e-3
-600.e-3,0.e0,600.e-3
-590.885e-3,-104.189e-3,600.e-3
-563.816e-3,-205.212e-3,600.e-3
-519.615e-3,-300.e-3,600.e-3
-459.627e-3,-385.673e-3,600.e-3
-385.673e-3,-459.627e-3,600.e-3
-300.e-3,-519.615e-3,600.e-3
-205.212e-3,-563.816e-3,600.e-3
-104.189e-3,-590.885e-3,600.e-3
0.e0,-600.e-3,600.e-3
104.189e-3,-590.885e-3,600.e-3
205.212e-3,-563.816e-3,600.e-3
300.e-3,-519.615e-3,600.e-3
385.673e-3,-459.627e-3,600.e-3
459.627e-3,-385.673e-3,600.e-3
519.615e-3,-300.e-3,600.e-3
563.816e-3,-205.212e-3,600.e-3
590.885e-3,-104.189e-3,600.e-3
600.e-3,0.e0,600.e-3
800.e-3,0.e0,800.e-3
787.846e-3,138.919e-3,800.e-3
751.754e-3,273.616e-3,800.e-3
692.82e-3,400.e-3,800.e-3
612.836e-3,514.23e-3,800.e-3
514.23e-3,612.836e-3,800.e-3
400.e-3,692.82e-3,800.e-3
273.616e-3,751.754e-3,800.e-3
138.919e-3,787.846e-3,800.e-3
0.e0,800.e-3,800.e-3
-138.919e-3,787.846e-3,800.e-3
-273.616e-3,751.754e-3,800.e-3
-400.e-3,692.82e-3,800.e-3
-514.23e-3,612.836e-3,800.e-3
-612.836e-3,514.23e-3,800.e-3
-692.82e-3,400.e-3,800.e-3
-751.754e-3,273.616e-3,800.e-3
-787.846e-3,138.919e-3,800.e-3
-800.e-3,0.e0,800.e-3
-787.846e-3,-138.919e-3,800.e-3
-751.754e-3,-273.616e-3,800.e-3
-692.82e-3,-400.e-3,800.e-3
-612.836e-3,-514.23e-3,800.e-3
-514.23e-3,-612.836e-3,800.e-3
-400.e-3,-692.82e-3,800.e-3
-273.616e-3,-751.754e-3,800.e-3
-138.919e-3,-787.846e-3,800.e-3
0.e0,-800.e-3,800.e-3
138.919e-3,-787.846e-3,800.e-3
273.616e-3,-751.754e-3,800.e-3
400.e-3,-692.82e-3,800.e-3
514.23e-3,-612.836e-3,800.e-3
612.836e-3,-514.23e-3,800.e-3
692.82e-3,-400.e-3,800.e-3
751.754e-3,-273.616e-3,800.e-3
787.846e-3,-138.919e-3,800.e-3
800.e-3,0.e0,800.e-3
1.e0,0.e0,1.e0
984.808e-3,173.648e-3,1.e0
939.693e-3,342.02e-3,1.e0
866.025e-3,500.e-3,1.e0
766.044e-3,642.788e-3,1.e0
642.788e-3,766.044e-3,1.e0
500.e-3,866.025e-3,1.e0
342.02e-3,939.693e-3,1.e0
173.648e-3,984.808e-3,1.e0
0.e0,1.e0,1.e0
-173.648e-3,984.808e-3,1.e0
-342.02e-3,939.693e-3,1.e0
-500.e-3,866.025e-3,1.e0
-642.788e-3,766.044e-3,1.e0
-766.044e-3,642.788e-3,1.e0
-866.025e-3,500.e-3,1.e0
-939.693e-3,342.02e-3,1.e0
-984.808e-3,173.648e-3,1.e0
-1.e0,0.e0,1.e0
-984.808e-3,-173.648e-3,1.e0
-939.693e-3,-342.02e-3,1.e0
-866.025e-3,-500.e-3,1.e0
-766.044e-3,-642.788e-3,1.e0
-642.788e-3,-766.044e-3,1.e0
-500.e-3,-866.025e-3,1.e0
-342.02e-3,-939.693e-3,1.e0
-173.648e-3,-984.808e-3,1.e0
0.e0,-1.e0,1.e0
173.648e-3,-984.808e-3,1.e0
342.02e-3,-939.693e-3,1.e0
500.e-3,-866.025e-3,1.e0
642.788e-3,-766.044e-3,1.e0
766.044e-3,-642.788e-3,1.e0
866.025e-3,-500.e-3,1.e0
939.693e-3,-342.02e-3,1.e0
984.808e-3,-173.648e-3,1.e0
1.e0,0.e0,1.e0
1.2e0,0.e0,1.2e0
1.18177e0,208.378e-3,1.2e0
1.12763e0,410.424e-3,1.2e0
1.03923e0,600.e-3,1.2e0
919.253e-3,771.345e-3,1.2e0
771.345e-3,919.253e-3,1.2e0
600.e-3,1.03923e0,1.2e0
410.424e-3,1.12763e0,1.2e0
208.378e-3,1.18177e0,1.2e0
0.e0,1.2e0,1.2e0
-208.378e-3,1.18177e0,1.2e0
-410.424e-3,1.12763e0,1.2e0
-600.e-3,1.03923e0,1.2e0
-771.345e-3,919.253e-3,1.2e0
-919.253e-3,771.345e-3,1.2e0
-1.03923e0,600.e-3,1.2e0
-1.12763e0,410.424e-3,1.2e0
-1.18177e0,208.378e-3,1.2e0
-1.2e0,0.e0,1.2e0
-1.18177e0,-208.378e-3,1.2e0
-1.12763e0,-410.424e-3,1.2e0
-1.03923e0,-600.e-3,1.2e0
-919.253e-3,-771.345e-3,1.2e0
-771.345e-3,-919.253e-3,1.2e0
-600.e-3,-1.03923e0,1.2e0
-410.424e-3,-1.12763e0,1.2e0
-208.378e-3,-1.18177e0,1.2e0
0.e0,-1.2e0,1.2e0
208.378e-3,-1.18177e0,1.2e0
410.424e-3,-1.12763e0,1.2e0
600.e-3,-1.03923e0,1.2e0
771.345e-3,-919.253e-3,1.2e0
919.253e-3,-771.345e-3,1.2e0
1.03923e0,-600.e-3,1.2e0
1.12763e0,-410.424e-3,1.2e0
1.18177e0,-208.378e-3,1.2e0
1.2e0,0.e0,1.2e0
1.4e0,0.e0,1.4e0
1.37873e0,243.107e-3,1.4e0
1.31557e0,478.828e-3,1.4e0
1.21244e0,700.e-3,1.4e0
1.07246e0,899.903e-3,1.4e0
899.903e-3,1.07246e0,1.4e0
700.e-3,1.21244e0,1.4e0
478.828e-3,1.31557e0,1.4e0
243.107e-3,1.37873e0,1.4e0
0.e0,1.4e0,1.4e0
-243.107e-3,1.37873e0,1.4e0
-478.828e-3,1.31557e0,1.4e0
-700.e-3,1.21244e0,1.4e0
-899.903e-3,1.07246e0,1.4e0
-1.07246e0,899.903e-3,1.4e0
-1.21244e0,700.e-3,1.4e0
-1.31557e0,478.828e-3,1.4e0
-1.37873e0,243.107e-3,1.4e0
-1.4e0,0.e0,1.4e0
-1.37873e0,-243.107e-3,1.4e0
-1.31557e0,-478.828e-3,1.4e0
-1.21244e0,-700.e-3,1.4e0
-1.07246e0,-899.903e-3,1.4e0
-899.903e-3,-1.07246e0,1.4e0
-700.e-3,-1.21244e0,1.4e0
-478.828e-3,-1.31557e0,1.4e0
-243.107e-3,-1.37873e0,1.4e0
0.e0,-1.4e0,1.4e0
243.107e-3,-1.37873e0,1.4e0
478.828e-3,-1.31557e0,1.4e0
700.e-3,-1.21244e0,1.4e0
899.903e-3,-1.07246e0,1.4e0
1.07246e0,-899.903e-3,1.4e0
1.21244e0,-700.e-3,1.4e0
1.31557e0,-478.828e-3,1.4e0
1.37873e0,-243.107e-3,1.4e0
1.4e0,0.e0,1.4e0
1.6e0,0.e0,1.6e0
1.57569e0,277.837e-3,1.6e0
1.50351e0,547.232e-3,1.6e0
1.38564e0,800.e-3,1.6e0
1.22567e0,1.02846e0,1.6e0
1.02846e0,1.22567e0,1.6e0
800.e-3,1.38564e0,1.6e0
547.232e-3,1.50351e0,1.6e0
277.837e-3,1.57569e0,1.6e0
0.e0,1.6e0,1.6e0
-277.837e-3,1.57569e0,1.6e0
-547.232e-3,1.50351e0,1.6e0
-800.e-3,1.38564e0,1.6e0
-1.02846e0,1.22567e0,1.6e0
-1.22567e0,1.02846e0,1.6e0
-1.38564e0,800.e-3,1.6e0
-1.50351e0,547.232e-3,1.6e0
-1.57569e0,277.837e-3,1.6e0
-1.6e0,0.e0,1.6e0
-1.57569e0,-277.837e-3,1.6e0
-1.50351e0,-547.232e-3,1.6e0
-1.38564e0,-800.e-3,1.6e0
-1.22567e0,-1.02846e0,1.6e0
-1.02846e0,-1.22567e0,1.6e0
-800.e-3,-1.38564e0,1.6e0
-547.232e-3,-1.50351e0,1.6e0
-277.837e-3,-1.57569e0,1.6e0
0.e0,-1.6e0,1.6e0
277.837e-3,-1.57569e0,1.6e0
547.232e-3,-1.50351e0,1.6e0
800.e-3,-1.38564e0,1.6e0
1.02846e0,-1.22567e0,1.6e0
1.22567e0,-1.02846e0,1.6e0
1.38564e0,-800.e-3,1.6e0
1.50351e0,-547.232e-3,1.6e0
1.57569e0,-277.837e-3,1.6e0
1.6e0,0.e0,1.6e0
1.8e0,0.e0,1.8e0
1.77265e0,312.567e-3,1.8e0
1.69145e0,615.636e-3,1.8e0
1.55885e0,900.e-3,1.8e0
1.37888e0,1.15702e0,1.8e0
1.15702e0,1.37888e0,1.8e0
900.e-3,1.55885e0,1.8e0
615.636e-3,1.69145e0,1.8e0
312.567e-3,1.77265e0,1.8e0
0.e0,1.8e0,1.8e0
-312.567e-3,1.77265e0,1.8e0
-615.636e-3,1.69145e0,1.8e0
-900.e-3,1.55885e0,1.8e0
-1.15702e0,1.37888e0,1.8e0
-1.37888e0,1.15702e0,1.8e0
-1.55885e0,900.e-3,1.8e0
-1.69145e0,615.636e-3,1.8e0
-1.77265e0,312.567e-3,1.8e0
-1.8e0,0.e0,1.8e0
-1.77265e0,-312.567e-3,1.8e0
-1.69145e0,-615.636e-3,1.8e0
-1.55885e0,-900.e-3,1.8e0
-1.37888e0,-1.15702e0,1.8e0
-1.15702e0,-1.37888e0,1.8e0
-900.e-3,-1.55885e0,1.8e0
-615.636e-3,-1.69145e0,1.8e0
-312.567e-3,-1.77265e0,1.8e0
0.e0,-1.8e0,1.8e0
312.567e-3,-1.77265e0,1.8e0
615.636e-3,-1.69145e0,1.8e0
900.e-3,-1.55885e0,1.8e0
1.15702e0,-1.37888e0,1.8e0
1.37888e0,-1.15702e0,1.8e0
1.55885e0,-900.e-3,1.8e0
1.69145e0,-615.636e-3,1.8e0
1.77265e0,-312.567e-3,1.8e0
1.8e0,0.e0,1.8e0
2.e0,0.e0,2.e0
1.96962e0,347.296e-3,2.e0
1.87939e0,684.04e-3,2.e0
1.73205e0,1.e0,2.e0
1.53209e0,1.28558e0,2.e0
1.28558e0,1.53209e0,2.e0
1.e0,1.73205e0,2.e0
684.04e-3,1.87939e0,2.e0
347.296e-3,1.96962e0,2.e0
0.e0,2.e0,2.e0
-347.296e-3,1.96962e0,2.e0
-684.04e-3,1.87939e0,2.e0
-1.e0,1.73205e0,2.e0
-1.28558e0,1.53209e0,2.e0
-1.53209e0,1.28558e0,2.e0
-1.73205e0,1.e0,2.e0
-1.87939e0,684.04e-3,2.e0
-1.96962e0,347.296e-3,2.e0
-2.e0,0.e0,2.e0
-1.96962e0,-347.296e-3,2.e0
-1.87939e0,-684.04e-3,2.e0
-1.73205e0,-1.e0,2.e0
-1.53209e0,-1.28558e0,2.e0
-1.28558e0,-1.53209e0,2.e0
-1.e0,-1.73205e0,2.e0
-684.04e-3,-1.87939e0,2.e0
-347.296e-3,-1.96962e0,2.e0
0.e0,-2.e0,2.e0
347.296e-3,-1.96962e0,2.e0
684.04e-3,-1.87939e0,2.e0
1.e0,-1.73205e0,2.e0
1.28558e0,-1.53209e0,2.e0
1.53209e0,-1.28558e0,2.e0
1.73205e0,-1.e0,2.e0
1.87939e0,-684.04e-3,2.e0
1.96962e0,-347.296e-3,2.e0
2.e0,0.e0,2.e0
2.2e0,0.e0,2.2e0
2.16658e0,382.026e-3,2.2e0
2.06732e0,752.444e-3,2.2e0
1.90526e0,1.1e0,2.2e0
1.6853e0,1.41413e0,2.2e0
1.41413e0,1.6853e0,2.2e0
1.1e0,1.90526e0,2.2e0
752.444e-3,2.06732e0,2.2e0
382.026e-3,2.16658e0,2.2e0
0.e0,2.2e0,2.2e0
-382.026e-3,2.16658e0,2.2e0
-752.444e-3,2.06732e0,2.2e0
-1.1e0,1.90526e0,2.2e0
-1.41413e0,1.6853e0,2.2e0
-1.6853e0,1.41413e0,2.2e0
-1.90526e0,1.1e0,2.2e0
-2.06732e0,752.444e-3,2.2e0
-2.16658e0,382.026e-3,2.2e0
-2.2e0,0.e0,2.2e0
-2.16658e0,-382.026e-3,2.2e0
-2.06732e0,-752.444e-3,2.2e0
-1.90526e0,-1.1e0,2.2e0
-1.6853e0,-1.41413e0,2.2e0
-1.41413e0,-1.6853e0,2.2e0
-1.1e0,-1.90526e0,2.2e0
-752.444e-3,-2.06732e0,2.2e0
-382.026e-3,-2.16658e0,2.2e0
0.e0,-2.2e0,2.2e0
382.026e-3,-2.16658e0,2.2e0
752.444e-3,-2.06732e0,2.2e0
1.1e0,-1.90526e0,2.2e0
1.41413e0,-1.6853e0,2.2e0
1.6853e0,-1.41413e0,2.2e0
1.90526e0,-1.1e0,2.2e0
2.06732e0,-752.444e-3,2.2e0
2.16658e0,-382.026e-3,2.2e0
2.2e0,0.e0,2.2e0
2.4e0,0.e0,2.4e0
2.36354e0,416.756e-3,2.4e0
2.25526e0,820.848e-3,2.4e0
2.07846e0,1.2e0,2.4e0
1.83851e0,1.54269e0,2.4e0
1.54269e0,1.83851e0,2.4e0
1.2e0,2.07846e0,2.4e0
820.848e-3,2.25526e0,2.4e0
416.756e-3,2.36354e0,2.4e0
0.e0,2.4e0,2.4e0
-416.756e-3,2.36354e0,2.4e0
-820.848e-3,2.25526e0,2.4e0
-1.2e0,2.07846e0,2.4e0
-1.54269e0,1.83851e0,2.4e0
-1.83851e0,1.54269e0,2.4e0
-2.07846e0,1.2e0,2.4e0
-2.25526e0,820.848e-3,2.4e0
-2.36354e0,416.756e-3,2.4e0
-2.4e0,0.e0,2.4e0
-2.36354e0,-416.756e-3,2.4e0
-2.25526e0,-820.848e-3,2.4e0
-2.07846e0,-1.2e0,2.4e0
-1.83851e0,-1.54269e0,2.4e0
-1.54269e0,-1.83851e0,2.4e0
-1.2e0,-2.07846e0,2.4e0
-820.848e-3,-2.25526e0,2.4e0
-416.756e-3,-2.36354e0,2.4e0
0.e0,-2.4e0,2.4e0
416.756e-3,-2.36354e0,2.4e0
820.848e-3,-2.25526e0,2.4e0
1.2e0,-2.07846e0,2.4e0
1.54269e0,-1.83851e0,2.4e0
1.83851e0,-1.54269e0,2.4e0
2.07846e0,-1.2e0,2.4e0
2.25526e0,-820.848e-3,2.4e0
2.36354e0,-416.756e-3,2.4e0
2.4e0,0.e0,2.4e0
2.6e0,0.e0,2.6e0
2.5605e0,451.485e-3,2.6e0
2.4432e0,889.252e-3,2.6e0
2.25167e0,1.3e0,2.6e0
1.99172e0,1.67125e0,2.6e0
1.67125e0,1.99172e0,2.6e0
1.3e0,2.25167e0,2.6e0
889.252e-3,2.4432e0,2.6e0
451.485e-3,2.5605e0,2.6e0
0.e0,2.6e0,2.6e0
-451.485e-3,2.5605e0,2.6e0
-889.252e-3,2.4432e0,2.6e0
-1.3e0,2.25167e0,2.6e0
-1.67125e0,1.99172e0,2.6e0
-1.99172e0,1.67125e0,2.6e0
-2.25167e0,1.3e0,2.6e0
-2.4432e0,889.252e-3,2.6e0
-2.5605e0,451.485e-3,2.6e0
-2.6e0,0.e0,2.6e0
-2.5605e0,-451.485e-3,2.6e0
-2.4432e0,-889.252e-3,2.6e0
-2.25167e0,-1.3e0,2.6e0
-1.99172e0,-1.67125e0,2.6e0
-1.67125e0,-1.99172e0,2.6e0
-1.3e0,-2.25167e0,2.6e0
-889.252e-3,-2.4432e0,2.6e0
-451.485e-3,-2.5605e0,2.6e0
0.e0,-2.6e0,2.6e0
451.485e-3,-2.5605e0,2.6e0
889.252e-3,-2.4432e0,2.6e0
1.3e0,-2.25167e0,2.6e0
1.67125e0,-1.99172e0,2.6e0
1.99172e0,-1.67125e0,2.6e0
2.25167e0,-1.3e0,2.6e0
2.4432e0,-889.252e-3,2.6e0
2.5605e0,-451.485e-3,2.6e0
2.6e0,0.e0,2.6e0
2.8e0,0.e0,2.8e0
2.75746e0,486.215e-3,2.8e0
2.63114e0,957.656e-3,2.8e0
2.42487e0,1.4e0,2.8e0
2.14492e0,1.79981e0,2.8e0
1.79981e0,2.14492e0,2.8e0
1.4e0,2.42487e0,2.8e0
957.656e-3,2.63114e0,2.8e0
486.215e-3,2.75746e0,2.8e0
0.e0,2.8e0,2.8e0
-486.215e-3,2.75746e0,2.8e0
-957.656e-3,2.63114e0,2.8e0
-1.4e0,2.42487e0,2.8e0
-1.79981e0,2.14492e0,2.8e0
-2.14492e0,1.79981e0,2.8e0
-2.42487e0,1.4e0,2.8e0
-2.63114e0,957.656e-3,2.8e0
-2.75746e0,486.215e-3,2.8e0
-2.8e0,0.e0,2.8e0
-2.75746e0,-486.215e-3,2.8e0
-2.63114e0,-957.656e-3,2.8e0
-2.42487e0,-1.4e0,2.8e0
-2.14492e0,-1.79981e0,2.8e0
-1.79981e0,-2.14492e0,2.8e0
-1.4e0,-2.42487e0,2.8e0
-957.656e-3,-2.63114e0,2.8e0
-486.215e-3,-2.75746e0,2.8e0
0.e0,-2.8e0,2.8e0
486.215e-3,-2.75746e0,2.8e0
957.656e-3,-2.63114e0,2.8e0
1.4e0,-2.42487e0,2.8e0
1.79981e0,-2.14492e0,2.8e0
2.14492e0,-1.79981e0,2.8e0
2.42487e0,-1.4e0,2.8e0
2.63114e0,-957.656e-3,2.8e0
2.75746e0,-486.215e-3,2.8e0
2.8e0,0.e0,2.8e0
3.e0,0.e0,3.e0
2.95442e0,520.945e-3,3.e0
2.81908e0,1.02606e0,3.e0
2.59808e0,1.5e0,3.e0
2.29813e0,1.92836e0,3.e0
1.92836e0,2.29813e0,3.e0
1.5e0,2.59808e0,3.e0
1.02606e0,2.81908e0,3.e0
520.945e-3,2.95442e0,3.e0
0.e0,3.e0,3.e0
-520.945e-3,2.95442e0,3.e0
-1.02606e0,2.81908e0,3.e0
-1.5e0,2.59808e0,3.e0
-1.92836e0,2.29813e0,3.e0
-2.29813e0,1.92836e0,3.e0
-2.59808e0,1.5e0,3.e0
-2.81908e0,1.02606e0,3.e0
-2.95442e0,520.945e-3,3.e0
-3.e0,0.e0,3.e0
-2.95442e0,-520.945e-3,3.e0
-2.81908e0,-1.02606e0,3.e0
-2.59808e0,-1.5e0,3.e0
-2.29813e0,-1.92836e0,3.e0
-1.92836e0,-2.29813e0,3.e0
-1.5e0,-2.59808e0,3.e0
-1.02606e0,-2.81908e0,3.e0
-520.945e-3,-2.95442e0,3.e0
0.e0,-3.e0,3.e0
520.945e-3,-2.95442e0,3.e0
1.02606e0,-2.81908e0,3.e0
1.5e0,-2.59808e0,3.e0
1.92836e0,-2.29813e0,3.e0
2.29813e0,-1.92836e0,3.e0
2.59808e0,-1.5e0,3.e0
2.81908e0,-1.02606e0,3.e0
2.95442e0,-520.945e-3,3.e0
3.e0,0.e0,3.e0
3.2e0,0.e0,3.2e0
3.15138e0,555.674e-3,3.2e0
3.00702e0,1.09446e0,3.2e0
2.77128e0,1.6e0,3.2e0
2.45134e0,2.05692e0,3.2e0
2.05692e0,2.45134e0,3.2e0
1.6e0,2.77128e0,3.2e0
1.09446e0,3.00702e0,3.2e0
555.674e-3,3.15138e0,3.2e0
0.e0,3.2e0,3.2e0
-555.674e-3,3.15138e0,3.2e0
-1.09446e0,3.00702e0,3.2e0
-1.6e0,2.77128e0,3.2e0
-2.05692e0,2.45134e0,3.2e0
-2.45134e0,2.05692e0,3.2e0
-2.77128e0,1.6e0,3.2e0
-3.00702e0,1.09446e0,3.2e0
-3.15138e0,555.674e-3,3.2e0
-3.2e0,0.e0,3.2e0
-3.15138e0,-555.674e-3,3.2e0
-3.00702e0,-1.09446e0,3.2e0
-2.77128e0,-1.6e0,3.2e0
-2.45134e0,-2.05692e0,3.2e0
-2.05692e0,-2.45134e0,3.2e0
-1.6e0,-2.77128e0,3.2e0
-1.09446e0,-3.00702e0,3.2e0
-555.674e-3,-3.15138e0,3.2e0
0.e0,-3.2e0,3.2e0
555.674e-3,-3.15138e0,3.2e0
1.09446e0,-3.00702e0,3.2e0
1.6e0,-2.77128e0,3.2e0
2.05692e0,-2.45134e0,3.2e0
2.45134e0,-2.05692e0,3.2e0
2.77128e0,-1.6e0,3.2e0
3.00702e0,-1.09446e0,3.2e0
3.15138e0,-555.674e-3,3.2e0
3.2e0,0.e0,3.2e0
3.4e0,0.e0,3.4e0
3.34835e0,590.404e-3,3.4e0
3.19495e0,1.16287e0,3.4e0
2.94449e0,1.7e0,3.4e0
2.60455e0,2.18548e0,3.4e0
2.18548e0,2.60455e0,3.4e0
1.7e0,2.94449e0,3.4e0
1.16287e0,3.19495e0,3.4e0
590.404e-3,3.34835e0,3.4e0
0.e0,3.4e0,3.4e0
-590.404e-3,3.34835e0,3.4e0
-1.16287e0,3.19495e0,3.4e0
-1.7e0,2.94449e0,3.4e0
-2.18548e0,2.60455e0,3.4e0
-2.60455e0,2.18548e0,3.4e0
-2.94449e0,1.7e0,3.4e0
-3.19495e0,1.16287e0,3.4e0
-3.34835e0,590.404e-3,3.4e0
-3.4e0,0.e0,3.4e0
-3.34835e0,-590.404e-3,3.4e0
-3.19495e0,-1.16287e0,3.4e0
-2.94449e0,-1.7e0,3.4e0
-2.60455e0,-2.18548e0,3.4e0
-2.18548e0,-2.60455e0,3.4e0
-1.7e0,-2.94449e0,3.4e0
-1.16287e0,-3.19495e0,3.4e0
-590.404e-3,-3.34835e0,3.4e0
0.e0,-3.4e0,3.4e0
590.404e-3,-3.34835e0,3.4e0
1.16287e0,-3.19495e0,3.4e0
1.7e0,-2.94449e0,3.4e0
2.18548e0,-2.60455e0,3.4e0
2.60455e0,-2.18548e0,3.4e0
2.94449e0,-1.7e0,3.4e0
3.19495e0,-1.16287e0,3.4e0
3.34835e0,-590.404e-3,3.4e0
3.4e0,0.e0,3.4e0
3.6e0,0.e0,3.6e0
3.54531e0,625.133e-3,3.6e0
3.38289e0,1.23127e0,3.6e0
3.11769e0,1.8e0,3.6e0
2.75776e0,2.31404e0,3.6e0
2.31404e0,2.75776e0,3.6e0
1.8e0,3.11769e0,3.6e0
1.23127e0,3.38289e0,3.6e0
625.133e-3,3.54531e0,3.6e0
0.e0,3.6e0,3.6e0
-625.133e-3,3.54531e0,3.6e0
-1.23127e0,3.38289e0,3.6e0
-1.8e0,3.11769e0,3.6e0
-2.31404e0,2.75776e0,3.6e0
-2.75776e0,2.31404e0,3.6e0
-3.11769e0,1.8e0,3.6e0
-3.38289e0,1.23127e0,3.6e0
-3.54531e0,625.133e-3,3.6e0
-3.6e0,0.e0,3.6e0
-3.54531e0,-625.133e-3,3.6e0
-3.38289e0,-1.23127e0,3.6e0
-3.11769e0,-1.8e0,3.6e0
-2.75776e0,-2.31404e0,3.6e0
-2.31404e0,-2.75776e0,3.6e0
-1.8e0,-3.11769e0,3.6e0
-1.23127e0,-3.38289e0,3.6e0
-625.133e-3,-3.54531e0,3.6e0
0.e0,-3.6e0,3.6e0
625.133e-3,-3.54531e0,3.6e0
1.23127e0,-3.38289e0,3.6e0
1.8e0,-3.11769e0,3.6e0
2.31404e0,-2.75776e0,3.6e0
2.75776e0,-2.31404e0,3.6e0
3.11769e0,-1.8e0,3.6e0
3.38289e0,-1.23127e0,3.6e0
3.54531e0,-625.133e-3,3.6e0
3.6e0,0.e0,3.6e0
3.8e0,0.e0,3.8e0
3.74227e0,659.863e-3,3.8e0
3.57083e0,1.29968e0,3.8e0
3.2909e0,1.9e0,3.8e0
2.91097e0,2.44259e0,3.8e0
2.44259e0,2.91097e0,3.8e0
1.9e0,3.2909e0,3.8e0
1.29968e0,3.57083e0,3.8e0
659.863e-3,3.74227e0,3.8e0
0.e0,3.8e0,3.8e0
-659.863e-3,3.74227e0,3.8e0
-1.29968e0,3.57083e0,3.8e0
-1.9e0,3.2909e0,3.8e0
-2.44259e0,2.91097e0,3.8e0
-2.91097e0,2.44259e0,3.8e0
-3.2909e0,1.9e0,3.8e0
-3.57083e0,1.29968e0,3.8e0
-3.74227e0,659.863e-3,3.8e0
-3.8e0,0.e0,3.8e0
-3.74227e0,-659.863e-3,3.8e0
-3.57083e0,-1.29968e0,3.8e0
-3.2909e0,-1.9e0,3.8e0
-2.91097e0,-2.44259e0,3.8e0
-2.44259e0,-2.91097e0,3.8e0
-1.9e0,-3.2909e0,3.8e0
-1.29968e0,-3.57083e0,3.8e0
-659.863e-3,-3.74227e0,3.8e0
0.e0,-3.8e0,3.8e0
659.863e-3,-3.74227e0,3.8e0
1.29968e0,-3.57083e0,3.8e0
1.9e0,-3.2909e0,3.8e0
2.44259e0,-2.91097e0,3.8e0
2.91097e0,-2.44259e0,3.8e0
3.2909e0,-1.9e0,3.8e0
3.57083e0,-1.29968e0,3.8e0
3.74227e0,-659.863e-3,3.8e0
3.8e0,0.e0,3.8e0
4.e0,0.e0,4.e0
3.93923e0,694.593e-3,4.e0
3.75877e0,1.36808e0,4.e0
3.4641e0,2.e0,4.e0
3.06418e0,2.57115e0,4.e0
2.57115e0,3.06418e0,4.e0
2.e0,3.4641e0,4.e0
1.36808e0,3.75877e0,4.e0
694.593e-3,3.93923e0,4.e0
0.e0,4.e0,4.e0
-694.593e-3,3.93923e0,4.e0
-1.36808e0,3.75877e0,4.e0
-2.e0,3.4641e0,4.e0
-2.57115e0,3.06418e0,4.e0
-3.06418e0,2.57115e0,4.e0
-3.4641e0,2.e0,4.e0
-3.75877e0,1.36808e0,4.e0
-3.93923e0,694.593e-3,4.e0
-4.e0,0.e0,4.e0
-3.93923e0,-694.593e-3,4.e0
-3.75877e0,-1.36808e0,4.e0
-3.4641e0,-2.e0,4.e0
-3.06418e0,-2.57115e0,4.e0
-2.57115e0,-3.06418e0,4.e0
-2.e0,-3.4641e0,4.e0
-1.36808e0,-3.75877e0,4.e0
-694.593e-3,-3.93923e0,4.e0
0.e0,-4.e0,4.e0
694.593e-3,-3.93923e0,4.e0
1.36808e0,-3.75877e0,4.e0
2.e0,-3.4641e0,4.e0
2.57115e0,-3.06418e0,4.e0
3.06418e0,-2.57115e0,4.e0
3.4641e0,-2.e0,4.e0
3.75877e0,-1.36808e0,4.e0
3.93923e0,-694.593e-3,4.e0
4.e0,0.e0,4.e0

